To be, or not to be: Balmer breaks in high-z galaxies with JWST

Standard models of structure formation allow us to predict the cosmic timescales relevant for the onset of star formation and the assembly history of galaxies at high redshifts ($z > 10$). The strength of the Balmer break represents a well-known diagnostic of the age and star formation history of galaxies, which enables us to compare observations with contemporary simulations - thus shedding light on the predictive power of our current models of star formation in the early universe. Here, we measure the Balmer break strength for 23 spectroscopically confirmed galaxies at redshifts $6 \lesssim z \lesssim 12$ using public JWST NIRSpec data from the cycle 1 GO 1433 and GO 2282 programs (PI Coe), as well as public spectroscopic data from the JWST Deep Extragalactic Survey (JADES). We find that the range of observed Balmer break strengths agree well with that of current simulations given our measurement uncertainties. No cases of anomalously strong Balmer breaks are detected, and therefore no severe departures from the predictions of contemporary models of star formation. However, there are indications that the number of outliers in the observed distribution, both in direction of strong and weak Balmer breaks, is higher than that predicted by simulations.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
